Large-Scale, Precision Xenon Doping of Liquid Argon

The detection of scintillation light from liquid argon is an experimental technique key to a number of current and future nuclear/particle physics experiments, such as neutrino physics, neutrinoless double beta decay and dark matter searches. Although the idea of adding small quantities of xenon (doping) to enhance the light yield has attracted considerable interest, this technique has never been demonstrated at the necessary scale or precision. Here we report on xenon doping in a 100 l cryogenic vessel. Xenon doping was performed in four concentrations of 1.00$\pm$0.06 ppm, 2.0$\pm$0.1 ppm, 5.0$\pm$0.3 ppm, and 10.0$\pm$0.5 ppm. These measurements represent the most precise xenon doping measurements as of publishing. We observed an increase in average light yield by a factor of 1.92$\pm$0.12(syst)$\pm$0.02(stat) at a dopant concentration of 10 ppm.

==> manifest.txt <==
% Copyright 2007-2019 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


